InferCept: Efficient Intercept Support for Augmented Large Language Model Inference

Large language models are increasingly integrated with external environments, tools, and agents like ChatGPT plugins to extend their capability beyond language-centric tasks. However, today's LLM inference systems are designed for standalone LLMs. They treat each external interaction as the end of LLM generation and form a new request when the interaction finishes, causing unnecessary recomputation of already computed contexts, which accounts for 37-40% of total model forwarding time. This paper presents InferCept, the first LLM inference framework targeting augmented LLMs and supporting the efficient interception of LLM generation. InferCept minimizes the GPU resource waste caused by LLM interceptions and dedicates saved memory for serving more requests. InferCept improves the overall serving throughput by 1.6x-2x and completes 2x more requests per second compared to the state-of-the-art LLM inference systems.

==> api_bench.txt <==
Setup Bing Api: via selenium create a new bing session and sends the text

Simpler responses:
Mean API Time: 25.712489509582518
Standard Deviation of API Time: 6.542920878316925

Mean Input Length: 58.0
Standard Deviation of Input Length: 8.12403840463596

Multi step responses:
Mean API Time: 29.410289669036864
Standard Deviation of API Time: 2.4581626705252213

Mean Input Length: 162.8
Standard Deviation of Input Length: 8.009993757800315

[
    {
        "api_time": 15.556314706802368,
        "api_length": 572,
        "output": "The flight time from Shanghai to Los Angeles varies depending on the airline, the route, and the number of stops. The cheapest flight between Shanghai to Los Angeles takes about 23 hours, 25 minutes and is operated by Multiple Airlines 1. The fastest flight is taking 16 hours, 15 minutes and is also operated by Multiple Airlines 2.\nTo convert hours to minutes, we multiply the number of hours by 60. Therefore, the flight time from Shanghai to Los Angeles is approximately 1395 minutes for the cheapest flight and 975 minutes for the fastest flight 2.\nI hope this helps!",
        "input_len": 62,
        "input": "How long does it take to reach LA from Shangai? Show you steps"
    },
    {
        "api_time": 12.943195343017578,
        "api_length": 129,
        "output": "The current date and time in San Diego, California, United States is Thursday, November 16 2023 10:16:59 AM 1.\nI hope this helps!",
        "input_len": 25,
        "input": "What is the current date?"
    },
    {
        "api_time": 8.842706203460693,
        "api_length": 110,
        "output": "Yesterday\u2019s date in San Diego, California, United States was Wednesday, November 15 2023 1.\nI hope this helps!",
        "input_len": 29,
        "input": "What is the yesterday's date?"
    }
]

TTS: 210.40836334228516


